Dual Smoothing and Level Set Techniques for Variational Matrix Decomposition

We focus on the robust principal component analysis (RPCA) problem, and review a range of old and new convex formulations for the problem and its variants. We then review dual smoothing and level set techniques in convex optimization, present several novel theoretical results, and apply the techniques on the RPCA problem. In the final sections, we show a range of numerical experiments for simulated and real-world problems.

==> figures/README.txt <==
Rememember, need eps figures. Maybe do both eps and pdf
Also need BW and color

2) The figures should appear only in grayscale in each chapter but you should
provide their color version in your folder figure. Some of them will appear in
the color section of the handbook, and a part of them would be used in the
coverage of the handbook

For the copyright, please add in the caption of the re-used figures the command
: \copyright(Year) Editor. For example, \copyright(2010) Elsevier.

This email concerns the figures in the handbook. All figures need to be
provided in .eps format, and both in gray and color scales. In your chapter,
the figures should be only in gray level, but the caption can refer to color
indicators as color images will be inserted in the specific part, that is in
the middle of  the handbook.

